A critical analysis of the concept of time in physics

This paper puts forward a broad critical analysis of the concept of physical time. Clock effect is conceived as a consequence of the variation of the gravitational or pseudo gravitational potential, and it is remarked that only some real clocks measure durations in agreement with the predictions of general relativity. A probable disagreement is expected between radioactive and atomic clocks, in the light of Rovelli's thermal time hypothesis. According to the recent contributions by Rugh and Zinkernagel, the relationship between time and clocks is investigated in order to found on a physical basis the concept of cosmic time. In the conclusive section is argued the impossibility of reducing thermal time to relativistic time.

==> readme.txt <==
This directory holds the 3 components of the SVMultln tool package:

(1) a subdirectory "styles" with
- the document class "svmultln.cls",
- the class option "svlnbip.clo" for the LNBIP series,
- the Springer MakeIndex style file "sprmindx.sty"
- a BibTeX style "splncs.bst" (same as for the well known
  Springer LNCS series and borrowed from there)

(2) a subdirectory "author" containing

    - a subdirectory "instructions" with
      -- the pdf file "quickstart.pdf" with "essentials" for
         an easy implementation of the "SVMultln" package (1 page)
      -- the pdf file "typeinst.pdf" with style and
         coding instructions specific to the subject area
         or book series you are writing for.
      -- the corresponding LaTeX source "typeinst.tex" that also can
         serve as a template for your contribution.

      Tip: Follow these instructions to set up your files, to type in
           your text and to obtain a consistent formal style; use these
           pages as checklists before you submit your ready-to-print
           manuscript.

    - a subdirectory "templates" with
      -- the sample root file "lnbip.tex"
         with preset class options, packages and coding examples;
      -- the corresponding pdf file "lnbip.pdf"
         as an example of a contribution to a LNBIP volume

      Tip: Copy all these files to your working directory,
           run LaTeX and produce your own example *.dvi file, or
           run pdfLaTeX and produce your own example *.pdf file,
           rename the template files as you see fit and
           use them for your own input.

    - a link to the directory "styles" (see position (1) above)

(3) a subdirectory "editor" containing

    - a subdirectory "instructions" with
      -- the pdf file "edinst.pdf" with step-by-step instructions
         for the volume editor containing all information on
         the workflow and listing the requirements
      -- a ZIP archive "lnbip2de.zip" that demonstrates how to
         generate the front- and backmatter (preface, table of
         contents, and author index) - thus "faking" a complete
         volume without combining all contributions to a single run
         --- "lnbipde2.tex" (LaTeX source, use it as template)
         --- "preface.tex" (LaTeX source of preface)
         --- "sprmindx.sty" (makeindex style for Springer layout)
         --- "lnbipde2.pdf" (resulting output)

    - a subdirectory "templates" with
      -- the sample root file "editor.tex"
         with preset class options, packages and coding examples;
      -- the sample text files
         --- "preface.tex" (preface),
         --- "author.tex" (first contribution),
         --- "author2.tex" (second contribution),
      -- the resulting pdf file "editor.pdf" as an example of a
         "complete volume"

         Tip: Copy all these files to your working directory,
              run LaTeX and produce your own example *.dvi file, or
              run pdfLaTeX and produce your own example *.pdf file,
              rename the template files as you see fit and
              use them as emulation for your own input.

    - a link to the directory "styles" (see position (1) above)

Contact in case of general problems and questions on the workflow
        lnbip@springer.com  (LNBIP editorial office)

        in case of TeXnical problems (installation and usage of package)
        texhelp@springer.de

